Stability Constrained Characterization of Multiplanet Systems

Many discovered multiplanet systems are tightly packed. This implies that wide parameter ranges in masses and orbital elements can be dynamically unstable and ruled out. We present a case study of Kepler-23, a compact three-planet system where constraints from stability, transit timing variations (TTVs), and transit durations can be directly compared. We find that in this tightly packed system, stability can place upper limits on the masses and orbital eccentricities of the bodies that are comparable to or tighter than current state of the art methods. Specifically, stability places 68% upper limits on the orbital eccentricities of 0.09, 0.04, and 0.05 for planets $b$, $c$ and $d$, respectively. These constraints correspond to radial velocity signals $\lesssim 20$ cm/s, are significantly tighter to those from transit durations, and comparable to those from TTVs. Stability also yields 68% upper limits on the masses of planets $b$, $c$ and $d$ of 2.2, 16.1, and 5.8 $M_\oplus$, respectively, which were competitive with TTV constraints for the inner and outer planets. Performing this stability constrained characterization is computationally expensive with N-body integrations. We show that SPOCK, the Stability of Planetary Orbital Configurations Klassifier, is able to faithfully approximate the N-body results over 4000 times faster. We argue that such stability constrained characterization of compact systems is a challenging "needle-in-a-haystack" problem (requiring removal of 2500 unstable configurations for every stable one for our adopted priors) and we offer several practical recommendations for such stability analyses.

==> mnras template stuff/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> response.txt <==
We thank the reviewer for their feedback and careful reading of the manuscript. We have fixed the typos they pointed out, and respond to the more substantive comments directly below:

Section 2.1:
  - "8799 system is dynamically significantly younger" -- this sentence is a little awkward.  Also, it would be helpful to include a specific example right at this location (e.g., Kepler-11 or Kepler-36 or TRAPPIST...  something well-known).

Added

For example, HR 8799 is roughly only two hundred times younger than the $\sim 8$ Gyr old TRAPPIST-1 \citep{Burgasser07}, but the innermost HR 8799e has executed $\sim 10^6$ fewer orbits than the innermost TRAPPIST-1b, whose orbital period is only 1.5 days \citep{Gillon17}. 

Section 2.2:
  - Any perturbation (in this case floating point precision).  --- Do you mean truncation or rounding error?  The precision isn't a perturbation.

Changed to rounding errors. 

Section 3:
  - When introducing Kepler-23 in the third paragraph, include the period ratios at this point (you mention them later, but it would be better to collect the information into a single location).  In the same paragraph, it would be useful to compare this system "age" to the solar system age using the number of orbits.

Thank you for the suggestion. We've included the period ratios, but decided to omit the comparison to the Solar system. It's not clear to us what the best comparison is, given that most exoplanet systems have longer dynamical ages than the solar system, and above we point out that most known exoplanet systems have dynamical ages between 10^10-10^12 orbits.

Section 3.2:
  - "between the two and three-planet cases.  In this case..."  --- which case?

Changed to "In the Kepler-23 system, ..."

Section 4:
  - It would be helpful to know up front how many orbits are used in the SPOCK analysis.  Toward the end of the manuscript it indicates 10^4.  That information should be clearly stated right up front (first paragraph would be a good place for it).

Good point. New first paragraph:

We now consider two faster approaches: running shorter $10^4$-orbit N-body integrations to rule out only the fastest instabilities, and using SPOCK, the Stability of Planetary Orbital Configurations Klassifier \citep{Tamayo20}.
SPOCK is a machine learning model that also runs a direct $10^4$-orbit N-body integrations, but is trained to make stability predictions over $10^9$ orbits from this short time series \citep{Tamayo20}.

